An Open Recipe for IMO Gold: Training Nemotron for Olympiad Mathematics

We study how model post-training and test-time inference design affect natural-language proof generation for hard olympiad mathematics. Starting from Nemotron 3 Ultra, we train two specialist checkpoints using supervised fine-tuning and reinforcement learning, and evaluate checkpoint choice, verification, and refinement. Based on these findings, we present an open-model test-time-compute pipeline. The system operates entirely in natural language, with no formal prover, external tools, or internet access. Three Nemotron 3 Ultra checkpoints - the general-availability model and two post-trained specialists - power an iterative search that generates, verifies, and refines candidate proofs; a separate high-compute stage then selects each final submission. The system scored 30 out of 42 points at IMO 2026, reaching the gold-medal threshold. We release the two post-trained checkpoints as well as the training data, the training and inference code, the submitted solutions, and Nemotron-IMO-Bench, a new benchmark of 200 novel olympiad-level problems.

==> prompts/proof_refinement_diverse.yaml <==
user: |-
  {instruction}

  ## Candidate Solution(s) to Refine
  You are given several different candidate solutions. Each candidate includes:
  - the proof text,
  - verification score metadata,
  - verifier feedback samples,
  - and a candidate-analysis summary describing its core idea, useful steps, failed steps, and missing or risky steps.

  Your task is to synthesize one improved final solution. Compare the candidates before writing the final proof. Prefer ideas and steps that are independently supported by the proof text and verifier feedback. Reuse promising correct parts, repair gaps when possible, and avoid repeating failed or risky steps unless you explicitly fix them.

  Do not merely concatenate candidates. Do not cite the candidate-analysis summary as an authority. The final proof must stand on its own and include all necessary arguments.

  {proofs_to_refine}

  ## Final Instruction
  Your final response should follow the format above, including a `## Solution` section followed by a `## Self Evaluation` section.

